Resilient Edge: Can we achieve Network Resiliency at the IoT Edge using LPWAN and WiFi?

Edge computing has gained attention in recent years due to the adoption of many Internet of Things (IoT) applications in domestic, industrial and wild settings. The resiliency and reliability requirements of these applications vary from non-critical (best delivery efforts) to safety-critical with time-bounded guarantees. The network connectivity of IoT edge devices remains the central critical component that needs to meet the time-bounded Quality of Service (QoS) and fault-tolerance guarantees of the applications. Therefore, in this work, we systematically investigate how to meet IoT applications mixed-criticality QoS requirements in multi-communication networks. We (i) present the network resiliency requirements of IoT applications by defining a system model (ii) analyse and evaluate the bandwidth, latency, throughput, maximum packet size of many state-of-the-art LPWAN technologies, such as Sigfox, LoRa, and LTE (CAT-M1/NB-IoT) and Wi-Fi, (iii) implement and evaluate an adaptive system Resilient Edge and Criticality-Aware Best Fit (CABF) resource allocation algorithm to meet the application resiliency requirements using Raspberry Pi 4 and Pycom FiPy development board having five multi-communication networks. We present our findings on how to achieve 100% of the best-effort high criticality level message delivery using multi-communication networks

==> plot/Bandwidth/dtlocal.csv <==
Sequence,Transfer,Bandwidth
0,322,2640
1,475,3890
2,439,3600
3,457,3750
4,429,3520
5,418,3420
6,429,3520
7,435,3560
8,451,3700
9,422,3460
10,425,3480
11,426,3490
12,432,3540
13,425,3480
14,442,3620
15,434,3550
16,428,3510
17,442,3620
18,453,3710
19,432,3540
20,438,3590
21,447,3660
22,431,3530
23,445,3650
24,460,3770
25,443,3630
26,410,3360
27,419,3430
28,382,3130
29,416,3410
30,428,3500
31,431,3530
32,420,3440
33,432,3540
34,428,3500
35,419,3430
36,438,3590
37,447,3660
38,425,3480
39,429,3520
40,460,3770
41,431,3530
42,407,3340
43,458,3760
44,469,3840
45,456,3730
46,434,3550
47,429,3520
48,426,3490
49,428,3500
50,428,3500
51,437,3580
52,431,3530
53,431,3530
54,428,3500
55,429,3520
56,447,3660
57,438,3590
58,429,3520
59,473,3880
60,459,3760
61,434,3550
62,439,3600
63,443,3630
64,439,3600
65,445,3650
66,426,3490
67,439,3600
68,442,3620
69,461,3780
70,466,3810
71,454,3720
72,422,3460
73,422,3450
74,419,3430
75,433,3550
76,416,3410
77,419,3430
78,433,3550
79,431,3530
80,439,3600
81,434,3550
82,432,3540
83,444,3640
84,454,3720
85,445,3650
86,431,3530
87,426,3490
88,420,3440
89,439,3600
90,439,3600
91,393,3220
92,437,3580
93,432,3540
94,435,3560
95,409,3350
96,456,3730
97,428,3510
98,410,3360
99,422,3460

==> plot/Bandwidth/dtremote.csv <==
Sequence,Transfer,Bandwidth
0,103,839
1,99.6,815
2,93.8,767
3,99.6,814
4,96.7,792
5,96.7,791
6,96.7,790
7,99.6,815
8,87.9,719
9,46.9,384
10,96.7,791
11,96.7,791
12,99.6,814
13,96.7,792
14,90.8,744
15,96.7,790
16,96.7,791
17,96.7,791
18,96.7,791
19,99.6,815
20,99.6,813
21,96.7,791
22,99.6,816
23,93.8,766
24,96.7,791
25,96.7,791
26,96.7,791
27,99.6,816
28,99.6,815
29,99.6,815
30,96.7,792
31,99.6,815
32,96.7,790
33,99.6,816
34,85,695
35,99.6,815
36,99.6,815
37,93.8,766
38,96.7,790
39,96.7,791
40,99.6,813
41,99.6,816
42,99.6,815
43,96.7,791
44,99.6,815
45,99.6,816
46,99.6,815
47,85,695
48,99.6,815
49,96.7,791
50,99.6,816
51,96.7,791
52,96.7,792
53,96.7,791
54,93.8,766
55,99.6,815
56,99.6,815
57,99.6,814
58,99.6,816
59,99.6,816
60,96.7,790
61,99.6,814
62,99.6,815
63,99.6,814
64,99.6,815
65,96.7,791
66,99.6,815
67,99.6,815
68,79.1,647
69,67.4,551
70,61.5,503
71,73.2,600
72,85,696
73,82,671
74,70.3,575
75,82,672
76,85,695
77,85,695
78,90.8,744
79,93.8,767
80,90.8,743
81,87.9,719
82,96.7,790
83,90.8,743
84,90.8,743
85,87.9,719
86,87.9,719
87,90.8,743
88,87.9,719
89,96.7,791
90,99.6,816
91,99.6,814
92,99.6,816
93,96.7,791
94,96.7,791
95,96.7,790
96,99.6,814
97,96.7,791
98,99.6,815
99,87.9,795

==> plot/Bandwidth/exp1_dtlocal.csv <==
Sequence,Transfer,Bandwidth
0,442,3620
1,425,3480
2,401,3290
3,403,3300
4,412,3370
5,410,3360
6,391,3200
7,376,3080
8,390,3190
9,404,3310
10,378,3090
11,396,3240
12,393,3220
13,385,3160
14,397,3250
15,390,3190
16,390,3190
17,399,3270
18,407,3330
19,420,3440
20,406,3320
21,401,3290
22,401,3290
23,399,3270
24,382,3130
25,403,3300
26,404,3310
27,381,3120
28,387,3170
29,396,3240
30,395,3240
31,393,3220
32,388,3180
33,429,3520
34,399,3270
35,413,3380
36,404,3310
37,311,2550
38,392,3210
39,387,3170
40,390,3190
41,394,3230
42,391,3200
43,396,3240
44,414,3400
45,388,3180
46,416,3410
47,404,3310
48,346,2830
49,393,3220
50,416,3410
51,420,3440
52,394,3230
53,387,3170
54,422,3450
55,378,3100
56,390,3190
57,381,3120
58,378,3100
59,398,3260
60,384,3150
61,410,3360
62,378,3100
63,384,3140
64,290,2380
65,366,3000
66,410,3360
67,410,3360
68,425,3480
69,438,3590
70,413,3380
71,409,3350
72,412,3370
73,419,3430
74,382,3130
75,393,3220
76,363,2980
77,390,3190
78,410,3360
79,413,3380
80,384,3140
81,384,3140
82,368,3010
83,388,3180
84,366,3000
85,384,3150
86,384,3140
87,385,3160
88,397,3250
89,399,3270
90,392,3220
91,390,3190
92,419,3430
93,398,3260
94,357,2930
95,390,3190
96,390,3190
97,393,3220
98,393,3220
99,410,3360

==> plot/Bandwidth/exp1_dtremote.csv <==
Sequence,Transfer,Bandwidth
0,78.9,644
1,90.7,743
2,88.1,722
3,87.9,720
4,85,696
5,90.8,744
6,90.8,744
7,87.9,720
8,87.9,720
9,90.8,744
10,90.8,744
11,86.5,711
12,92.2,753
13,93.8,770
14,82.2,672
15,93.6,766
16,90.8,744
17,90.8,744
18,90.8,744
19,90.8,744
20,93.8,768
21,89.4,734
22,89.3,730
23,90.8,744
24,93.8,768
25,90.8,744
26,92.3,758
27,92.2,754
28,90.8,744
29,89.4,733
30,89.3,731
31,90.8,744
32,85,696
33,87.9,720
34,90.8,744
35,90.8,744
36,90.9,746
37,90.7,742
38,93.8,768
39,90.8,744
40,87.9,720
41,90.8,745
42,90.8,743
43,88,722
44,93.6,766
45,90.8,744
46,87.9,720
47,85,696
48,89.4,734
49,92.2,754
50,82,672
51,90.8,744
52,90.8,744
53,86.5,709
54,89.3,731
55,90.8,744
56,90.8,744
57,90.8,744
58,90.8,744
59,90.8,744
60,90.8,744
61,90.8,744
62,87.9,720
63,90.8,744
64,87.9,720
65,90.8,744
66,90.8,744
67,85,696
68,90.8,744
69,93.8,768
70,90.8,744
71,82,672
72,85.1,697
73,85,698
74,90.7,741
75,90.8,744
76,82.2,674
77,84.8,694
78,92.3,758
79,89.3,730
80,89.4,733
81,92.2,755
82,93.8,768
83,87.9,720
84,90.8,744
85,90.8,744
86,82.2,673
87,93.6,768
88,90.8,743
89,89.4,733
90,89.3,733
91,92.3,757
92,89.3,730
93,85.1,697
94,90.7,743
95,85,696
96,90.8,744
97,87.9,720
98,87.9,720
99,89.4,734

==> plot/Connect/lte.csv <==
CurrentTime,LTEReset,LTEInit,LTEAttach,LTEConnect,LTEDisconnect,LTEDetach,LTEDeinit
30,7,0,11,1,7,1,0
62,7,0,13,1,7,1,1
92,6,0,13,1,7,1,0
124,7,0,13,1,8,1,0
157,6,0,15,2,7,1,0
190,6,0,15,2,7,1,0
221,7,0,12,2,7,1,0
252,6,0,13,1,7,2,0
280,6,0,11,1,7,1,0
312,6,0,13,1,7,2,0
343,6,0,13,1,8,1,0
373,7,0,12,1,7,1,0
405,7,0,13,1,8,1,0
434,6,0,11,2,7,1,0
465,7,0,12,2,7,1,0
497,6,0,15,1,7,1,0
526,6,0,11,1,7,1,0
558,7,0,14,1,7,1,0
589,7,0,12,2,7,1,0
619,6,0,12,1,8,1,0
650,6,0,13,1,8,1,0
682,6,0,14,1,7,2,0
711,6,0,11,1,8,0,1
744,6,0,15,2,7,1,0
775,6,0,13,1,7,2,0
803,6,0,11,1,7,1,0
834,7,0,12,2,7,1,0
866,7,0,13,2,7,1,0
895,7,0,11,1,8,0,0
926,6,0,12,1,7,1,1
957,6,0,13,1,7,2,0
989,6,0,14,1,7,2,0
1024,6,0,17,1,8,1,0
1054,7,0,11,1,7,1,1
1087,6,0,15,2,7,1,0
1116,6,0,11,1,8,1,0
1146,6,0,13,1,7,1,0
1178,6,0,13,1,8,1,0
1209,6,0,13,1,8,1,0
1239,7,0,11,1,8,1,0
1269,7,0,11,2,7,1,0
1301,7,0,13,2,7,1,0
1331,7,0,11,2,7,1,0
1361,6,0,13,1,7,1,0
1392,6,0,12,2,7,1,0
1424,7,0,13,1,7,1,1
1455,6,0,13,1,7,2,0
1485,6,0,12,1,7,2,0
1515,7,0,11,2,7,1,0
1546,6,0,13,1,7,2,0
1576,6,0,13,1,7,1,0
24,0,1,11,2,7,1,0
49,0,2,13,2,7,1,0
70,0,2,10,1,7,1,0
90,0,2,8,1,8,1,0
114,0,2,12,2,7,1,0
136,0,3,10,1,8,0,0
157,0,3,8,2,7,1,0
183,0,2,14,1,7,1,1
208,0,2,13,1,7,2,0
228,0,2,9,1,7,1,0
249,0,2,10,1,7,1,0
276,0,2,15,2,7,1,0
301,0,2,14,1,7,1,0
325,0,2,13,1,8,0,0
347,0,2,10,1,7,2,0
379,0,2,20,2,7,1,0
402,0,2,12,1,7,1,0
426,0,2,12,2,7,1,0
450,0,2,12,1,7,1,1
474,0,2,13,1,7,1,0
495,0,2,10,1,7,1,0
521,0,2,15,1,7,1,0
546,0,2,14,1,7,1,0
572,0,3,14,1,7,1,0
597,0,3,12,2,7,0,1
618,0,2,9,1,8,1,0
643,0,2,13,1,8,1,0
663,0,2,9,1,7,1,0
684,0,2,9,1,8,1,0
706,0,2,10,2,7,1,0
732,0,3,13,1,7,2,0
757,0,2,13,1,8,0,1
790,0,2,22,1,7,1,0
812,0,2,11,1,7,1,0
838,0,2,14,2,7,1,0
863,0,2,13,2,7,1,0
887,0,2,13,1,7,1,0
910,0,2,11,1,7,2,0
936,0,2,14,2,7,1,0
961,0,2,13,1,8,1,0
985,0,2,12,1,7,1,1
1006,0,2,10,1,8,0,0
1029,0,2,11,2,7,1,0
1054,0,2,13,1,7,1,1
1079,0,2,13,1,8,1,0
1105,0,2,14,1,8,1,0
1130,0,2,13,1,8,1,0
1150,0,2,8,2,7,1,0
1174,0,2,12,2,7,1,0
1198,0,2,11,2,7,1,1
1222,0,2,12,1,7,1,1


==> plot/Connect/wifi.csv <==
Init,Scan,Connect,Disconnect,Dinit
0,2,4,0,0
0,2,6,0,0
0,2,6,0,0
0,2,4,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,3,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,4,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,3,6,0,0
0,2,4,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,4,0,0
0,2,6,0,0
0,3,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,3,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,3,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,4,0,0
0,2,6,0,0
0,2,4,0,0
0,2,6,0,0
0,3,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,1
0,2,4,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,3,4,0,0
0,2,4,0,0
0,2,6,0,0
0,2,6,0,0
0,3,6,0,0
0,2,6,0,0
0,2,4,0,0
0,2,6,0,0
0,2,6,0,0
0,3,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,4,0,0
0,2,4,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,3,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,1
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,2,6,0,0
0,3,6,0,0

==> plot/Latency/exp1_pinglocal.csv <==
Sequence,Time
1, 9.900000
2, 9.266000
3, 5.666000
4, 5.141000
5, 5.294000
6, 5.176000
7, 5.247000
8, 7.256000
9, 5.319000
10, 5.244000
11, 5.216000
12, 5.237000
13, 8.061000
14, 5.068000
15, 5.085000
16, 5.097000
17, 5.093000
18, 5.825000
19, 5.253000
20, 5.361000
21, 5.261000
22, 5.221000
23, 5.177000
24, 5.231000
25, 5.309000
26, 7.185000
27, 5.851000
28, 5.243000
29, 7.449000
30, 5.305000
31, 5.391000
32, 5.355000
33, 7.539000
34, 5.834000
35, 4.876000
36, 5.120000
37, 5.300000
38, 8.227000
39, 4.794000
40, 5.250000
41, 5.214000
42, 5.238000
43, 5.399000
44, 5.297000
45, 5.278000
46, 5.305000
47, 5.320000
48, 5.325000
49, 5.213000
50, 7.260000
51, 5.314000
52, 5.309000
53, 4.976000
54, 4.583000
55, 6.177000
56, 6.368000
57, 6.148000
58, 5.402000
59, 5.476000
60, 8.223000
61, 5.276000
62, 5.808000
63, 5.373000
64, 5.376000
65, 5.275000
66, 6.142000
67, 5.230000
68, 7.492000
69, 5.275000
70, 5.244000
71, 5.233000
72, 5.086000
73, 5.135000
74, 5.154000
75, 6.136000
76, 9.137000
77, 5.147000
78, 5.410000
79, 5.270000
80, 5.192000
81, 5.447000
82, 5.157000
83, 5.336000
84, 5.420000
85, 7.256000
86, 10.795001
87, 5.345000
88, 6.284000
89, 5.248000
90, 5.251000
91, 5.300000
92, 5.090000
93, 6.110000
94, 5.087000
95, 4.541000
96, 5.056000
97, 5.252000
98, 5.393000
99, 5.161000
100, 5.148000

==> plot/Latency/exp1_pingremote.csv <==
Sequence,Time
1,19.388000
2,13.275000
3,20.415001
4,14.264001
5,12.190000
6,13.124000
7,15.194000
8,13.102001
9,12.980000
10,12.192000
11,14.949001
12,13.373001
13,13.618001
14,12.084000
15,13.285000
16,12.405000
17,24.506001
18,16.077000
19,14.975000
20,13.243001
21,13.093001
22,11.993001
23,13.224000
24,12.672000
25,13.342000
26,12.076000
27,13.097000
28,13.791001
29,12.972001
30,12.033000
31,13.240000
32,15.206001
33,13.382000
34,13.307000
35,13.229001
36,13.387001
37,15.212001
38,13.286999
39,13.232001
40,15.097001
41,13.793000
42,12.215999
43,13.803000
44,14.193000
45,13.188000
46,15.157000
47,15.006000
48,15.135001
49,12.033000
50,17.066001
51,22.205000
52,13.292000
53,12.048000
54,12.316000
55,13.269000
56,22.765000
57,13.256000
58,20.452001
59,16.202001
60,15.796000
61,22.533002
62,13.678001
63,12.154001
64,12.293000
65,13.758000
66,13.224000
67,28.097000
68,13.131000
69,13.241000
70,13.664000
71,13.306000
72,13.062000
73,15.752000
74,15.210000
75,13.067001
76,13.089000
77,13.092000
78,13.369001
79,14.128001
80,23.205001
81,13.189000
82,20.295000
83,13.219000
84,27.329001
85,13.105000
86,11.835001
87,12.029999
88,13.511000
89,11.915001
90,12.126001
91,20.348001
92,13.695000
93,41.485000
94,12.029999
95,15.781001
96,13.339000
97,12.022001
98,14.117000
99,12.181000
100,13.223000

==> plot/Latency/lte_ping_gateway.csv <==
Sequence,Time
1,9854.789734
2,9075.848579
4,7101.016521
6,5254.251003
8,3281.869888
10,1483.660126
11,520.26
12,711.752987
13,343.86301
14,612.851
15,881.671047
16,510.83498
17,782.223988
18,411.788988
19,682.741022
20,313.765979
21,584.161997
22,788.245964
23,418.389988
24,689.369011
25,318.303013
26,587.391996
27,860.791016
28,489.969969
29,759.806967
30,392.372017
31,661.870956
32,293.780994
33,561.749029
34,832.824993
35,461.98802
36,733.815002
37,363.759995
38,633.745956
39,265.821981
40,536.770964
41,806.825924
42,437.641001
43,638.346004
44,271.934986
45,544.315958
46,2781.782866
47,1810.930157
48,942.20295
49,337.785006
50,608.027983
51,879.814053
52,509.894991
53,780.814981
54,411.198997
55,680.806017
56,311.838984
57,581.898975
58,852.744961
59,481.797981
60,754.138947
61,383.782978
62,653.762007
63,283.799
64,487.276983
65,755.393982
66,387.334013
67,658.306026
68,290.27998
69,560.900974
70,831.697941
71,459.931993
72,731.745958
73,361.803007
74,631.903982
75,263.795996
76,533.801985
77,850.767994
78,427.801991
79,699.754
80,330.267
81,599.755001
82,869.775963
83,501.823997
84,772.620964
85,335.993004
86,605.366993
87,878.30801
88,508.368015
89,779.601955
90,410.243988
91,680.171013
92,311.774993
93,583.723021
94,853.754044
95,482.881975
96,753.74198
97,383.724995
98,656.754971
99,285.83498
100,555.760956
101,827.952957
102,459.286976
103,727.696991
104,357.747006
105,728.24297
106,829.146957
107,457.253981
108,728.357935
109,361.342978
110,631.383944
111,264.175987
112,538.64398
113,805.751991
114,437.828016
115,708.263969
116,339.911985
117,609.770966
118,881.742954
119,509.733009
120,780.84197
121,411.768007
122,681.814003
123,359.810996
124,583.786964
125,853.783035
126,485.967016
127,688.469934
128,317.364979
129,588.225985
130,859.372997
131,490.344
132,761.319971
133,392.76598
134,661.776972
135,291.800995
136,563.757992
137,833.745956
138,465.786982
139,736.801004
140,365.836
141,637.840033
142,291.735983
143,530.882025
144,801.780987
145,431.764984
146,703.856993
147,333.744979
148,539.460993
149,808.286953
150,438.590002
151,707.718992
152,338.502002
153,607.333994
154,878.754997
155,507.701969
156,779.762983
157,409.863997
158,681.767988
159,311.778975
160,583.941984
161,853.806973
162,485.791969
163,755.937958
164,387.768002
165,657.83
166,289.592981
167,555.747986
168,826.06802
169,457.433987
170,659.357977
171,292.221975
172,561.565971
173,832.812023
174,458.298016
175,732.971954
176,361.752987
177,631.740999
178,263.767004
179,533.651972
180,803.784943
181,433.730984
182,705.822992
183,335.889006
184,607.781982
185,877.66695
186,507.928991
187,780.262995
188,410.839987
189,680.283976
190,326.880002
191,502.359962
192,775.395012
193,408.29196
194,680.260992
195,309.456992
196,581.93903
197,851.758957
198,479.713964
199,749.755001
200,379.848981


==> plot/Latency/lte_ping_gateway2.csv <==
Sequence,Time
1,520.26
2,711.752987
3,343.86301
4,612.851
5,881.671047
6,510.83498
7,782.223988
8,411.788988
9,682.741022
10,313.765979
11,584.161997
12,788.245964
13,418.389988
14,689.369011
15,318.303013
16,587.391996
17,860.791016
18,489.969969
19,759.806967
20,392.372017
21,661.870956
22,293.780994
23,561.749029
24,832.824993
25,461.98802
26,733.815002
27,363.759995
28,633.745956
29,265.821981
30,536.770964
31,806.825924
32,437.641001
33,638.346004
34,271.934986
35,544.315958
36,833.745956
37,465.786982
38,942.20295
39,337.785006
40,608.027983
41,879.814053
42,509.894991
43,780.814981
44,411.198997
45,680.806017
46,311.838984
47,581.898975
48,852.744961
49,481.797981
50,754.138947
51,383.782978
52,653.762007
53,283.799
54,487.276983
55,755.393982
56,387.334013
57,658.306026
58,290.27998
59,560.900974
60,831.697941
61,459.931993
62,731.745958
63,361.803007
64,631.903982
65,263.795996
66,533.801985
67,850.767994
68,427.801991
69,699.754
70,330.267
71,599.755001
72,869.775963
73,501.823997
74,772.620964
75,335.993004
76,605.366993
77,878.30801
78,508.368015
79,779.601955
80,410.243988
81,680.171013
82,311.774993
83,583.723021
84,853.754044
85,482.881975
86,753.74198
87,383.724995
88,656.754971
89,285.83498
90,555.760956
91,827.952957
92,459.286976
93,727.696991
94,357.747006
95,728.24297
96,829.146957
97,457.253981
98,728.357935
99,361.342978
100,631.383944

==> plot/Latency/wifi_pinglocal.csv <==
Sequence,Time
1,8.115
2,5.608
3,5.428
4,5.315
5,23.271999
6,5.504
7,5.771
8,5.804
9,5.751
10,6.387
11,6.021
12,6.38
13,5.678
14,6.496
15,5.831
16,6.386
17,5.76
18,6.384
19,6.419
20,6.371
21,6.311
22,5.436
23,7.988
24,6.132
25,6.01
26,6.166
27,10.358
28,5.787
29,6.324
30,10.435001
31,6.364
32,6.364
33,6.433
34,6.394
35,6.393
36,8.42
37,6.569
38,6.444
39,8.289
40,9.369
41,6.434
42,10.299
43,5.426
44,5.398
45,5.327
46,7.769
47,5.433
48,6.487
49,9.514
50,7.388
51,6.034
52,7.461
53,5.557
54,5.647
55,11.425999
56,6.365
57,9.402
58,6.446
59,6.401
60,7.352
61,5.856
62,6.364
63,75.682998
64,5.561
65,7.113
66,10.147001
67,6.15
68,6.118
69,6.384
70,6.403
71,6.424
72,5.797
73,8.441
74,6.41
75,8.366
76,5.833
77,6.377
78,6.396
79,6.415
80,10.006
81,6.363
82,7.982
83,6.393
84,76.191001
85,6.169
86,6.1
87,6.142
88,6.185
89,5.585
90,8.42
91,8.423
92,6.433
93,7.447
94,6.429
95,5.651
96,5.661
97,7.03
98,8.469
99,6.431
100,6.381

==> plot/Latency/wifi_pingremote.csv <==
Sequence,Time
1,17.063999
2,13.524001
3,14.544
4,16.440001
5,85.064001
6,17.902001
7,13.273
8,14.523
9,13.073
10,13.406
11,14.355
12,29.426001
13,14.509
14,16.423
15,13.443
16,13.497
17,13.295001
18,14.469
19,14.512
20,14.34
21,13.47
22,13.295001
23,13.286
24,14.435
25,13.289
26,83.192005
27,13.102001
28,13.155
29,13.260001
30,19.158001
31,13.142
32,13.263
33,14.377
34,13.313
35,13.405
36,13.307
37,19.969
38,24.363
39,14.383
40,14.417
41,16.077999
42,13.336
43,15.935
44,13.330001
45,13.349
46,13.183
47,13.36
48,13.159001
49,14.466
50,14.104
51,16.181999
52,13.043001
53,14.363
54,13.434
55,15.491
56,13.412
57,16.037001
58,15.124001
59,13.089
60,13.383001
61,13.197
62,14.814
63,14.433
64,13.975
65,13.91
66,15.537
67,15.437001
68,85.042
69,13.469
70,13.132
71,13.154
72,13.181
73,16.104001
74,14.428
75,13.661001
76,13.391
77,18.292
78,16.136999
79,15.418
80,17.434
81,13.483
82,13.300999
83,13.281001
84,13.371
85,14.399
86,13.127
87,16.438999
88,14.430001
89,14.477
90,14.169001
91,13.159001
92,16.136
93,14.163001
94,13.252
95,14.353
96,13.312
97,13.454001
98,17.138
99,13.32
100,13.152001

==> plot/Raw_Data/sigfox_data_send.csv <==
LQI,MsgStartTime,MsgLength,TimeTakenFiPy,BackendReceived,Received_StartTime
A,14-08-2020 17:47:37,1,9,14-08-2020 17:47:39,2
A,14-08-2020 17:47:46,2,9,14-08-2020 17:47:48,2
A,14-08-2020 17:47:55,3,10,14-08-2020 17:48:00,5
A,14-08-2020 17:48:05,4,10,14-08-2020 17:48:07,2
A,14-08-2020 17:48:15,5,10,14-08-2020 17:48:24,9
A,14-08-2020 17:48:25,6,11,Lost,N
A,14-08-2020 17:48:36,7,10,14-08-2020 17:48:45,9
A,14-08-2020 17:48:46,8,11,14-08-2020 17:48:55,9
A,14-08-2020 17:48:57,9,11,14-08-2020 17:49:03,6
A,14-08-2020 17:49:08,10,12,14-08-2020 17:49:11,3
A,14-08-2020 17:49:20,11,11,Lost,N
A,14-08-2020 21:49:29,1,9,14-08-2020 21:49:31,2
A,14-08-2020 21:49:38,2,9,14-08-2020 21:49:40,2
A,14-08-2020 21:49:47,3,10,14-08-2020 21:49:50,3
A,14-08-2020 21:49:57,4,10,14-08-2020 21:49:59,2
A,14-08-2020 21:50:07,5,10,14-08-2020 21:50:09,2
A,14-08-2020 21:50:17,6,11,14-08-2020 21:50:20,3
A,14-08-2020 21:50:28,7,10,14-08-2020 21:50:30,2
A,14-08-2020 21:50:38,8,11,14-08-2020 21:50:44,6
A,14-08-2020 21:50:49,9,11,14-08-2020 21:50:52,3
A,14-08-2020 21:51:00,10,12,14-08-2020 21:51:03,3
A,14-08-2020 21:51:12,11,11,14-08-2020 21:51:15,3
A,14-08-2020 21:51:23,12,12,14-08-2020 21:51:26,3
A,14-08-2020 21:57:10,1,9,14-08-2020 21:57:11,1
A,14-08-2020 21:57:19,2,9,14-08-2020 21:57:20,1
A,14-08-2020 21:57:28,3,10,14-08-2020 21:57:30,2
A,14-08-2020 21:57:38,4,9,14-08-2020 21:57:40,2
A,14-08-2020 21:57:47,5,11,14-08-2020 21:57:50,3
A,14-08-2020 21:57:58,6,11,14-08-2020 21:58:00,2
A,14-08-2020 21:58:09,7,10,14-08-2020 21:58:11,2
A,14-08-2020 21:58:19,8,11,14-08-2020 21:58:22,3
A,14-08-2020 21:58:30,9,11,14-08-2020 21:58:36,6
A,14-08-2020 21:58:41,10,12,14-08-2020 21:58:44,3
A,14-08-2020 21:58:53,11,11,14-08-2020 21:58:55,2
A,14-08-2020 21:59:04,12,12,14-08-2020 21:59:11,8
A,14-08-2020 17:49:31,12,12,14-08-2020 17:49:41,10
G,14-08-2020 18:32:16,1,9,14-08-2020 18:32:18,2
G,14-08-2020 18:32:25,2,10,14-08-2020 18:32:27,2
G,14-08-2020 18:32:35,3,9,14-08-2020 18:32:37,2
G,14-08-2020 18:32:44,4,10,14-08-2020 18:32:46,2
G,14-08-2020 18:32:54,5,10,14-08-2020 18:32:56,2
G,14-08-2020 18:33:04,6,11,14-08-2020 18:33:07,3
G,14-08-2020 18:33:15,7,11,14-08-2020 18:33:18,3
G,14-08-2020 18:33:26,8,10,14-08-2020 18:33:28,2
G,14-08-2020 18:33:36,9,12,14-08-2020 18:33:39,3
G,14-08-2020 18:33:48,10,11,14-08-2020 18:33:50,2
G,14-08-2020 18:33:59,11,12,14-08-2020 18:34:02,3
G,14-08-2020 18:34:11,12,11,14-08-2020 18:34:14,3
E,14-08-2020 19:17:38,1,9,14-08-2020 19:17:40,2
E,14-08-2020 19:17:47,2,9,14-08-2020 19:17:49,2
E,14-08-2020 19:17:56,3,10,14-08-2020 19:17:59,3
E,14-08-2020 19:18:06,4,10,14-08-2020 19:18:08,2
E,14-08-2020 19:18:16,5,10,14-08-2020 19:18:17,1
E,14-08-2020 19:18:26,6,11,14-08-2020 19:18:29,3
E,14-08-2020 19:18:37,7,10,14-08-2020 19:18:40,3
E,14-08-2020 19:18:47,8,11,14-08-2020 19:18:50,3
E,14-08-2020 19:18:58,9,11,14-08-2020 19:19:01,3
E,14-08-2020 19:19:09,10,12,14-08-2020 19:19:13,4
E,14-08-2020 19:16:24,11,12,14-08-2020 19:16:27,3
E,14-08-2020 19:16:36,12,11,14-08-2020 19:16:39,3

